Deep Claim: Payer Response Prediction from Claims Data with Deep Learning

Each year, almost 10% of claims are denied by payers (i.e., health insurance plans). With the cost to recover these denials and underpayments, predicting payer response (likelihood of payment) from claims data with a high degree of accuracy and precision is anticipated to improve healthcare staffs' performance productivity and drive better patient financial experience and satisfaction in the revenue cycle (Barkholz, 2017). However, constructing advanced predictive analytics models has been considered challenging in the last twenty years. That said, we propose a (low-level) context-dependent compact representation of patients' historical claim records by effectively learning complicated dependencies in the (high-level) claim inputs. Built on this new latent representation, we demonstrate that a deep learning-based framework, Deep Claim, can accurately predict various responses from multiple payers using 2,905,026 de-identified claims data from two US health systems. Deep Claim's improvements over carefully chosen baselines in predicting claim denials are most pronounced as 22.21% relative recall gain (at 95% precision) on Health System A, which implies Deep Claim can find 22.21% more denials than the best baseline system.

==> arch5.tikz <==
\usetikzlibrary{shapes.geometric, shapes.multipart, arrows, calc, positioning}

\tikzset{
input/.style = {draw, fill=green!30, rectangle, minimum width=1.25cm, minimum height=0.10cm},
block/.style = {draw, fill=orange!60, rectangle, minimum width=1.25cm, minimum height=0.10cm},
gate/.style= {draw, fill=yellow!100, rectangle, minimum width=0.5cm, minimum height=0.10cm, node distance=1cm},
mul/.style= {draw, fill=white, circle, minimum width=0.1cm, minimum height=0.1cm, node distance=1cm},
blk_h/.style = {draw, fill=purple!80, rectangle, minimum width=1.25cm, minimum height=0.10cm},
blk_r/.style = {draw, fill=red!30, rectangle, minimum width=1.25cm, minimum height=0.10cm},
blk_i/.style = {draw, fill=magenta!60, rectangle, minimum width=1.25cm, minimum height=0.10cm},
blk_t/.style = {draw, fill=black!30, rectangle, minimum width=1.25cm, minimum height=0.10cm},
output/.style = {draw, fill=blue!30, rectangle, minimum width=1.25cm, minimum height=0.10cm}
}

\tikzstyle{arrow} = [thick,->,>=stealth]

\begin{tikzpicture}[node distance=0.5cm]
    \tikzstyle{every node}=[font=\scriptsize]
    \node [input, name=rinput] (rinput) {};

    \node (xc)      [input]{$x_{c}$};    
    \node (f00)     [block, above of=xc, yshift=0.4cm]{$f^{(0,c)}$};
    \node (gate00)  [gate, left of=f00, xshift=-0.3cm, yshift=0.2cm]{$g^{(0,c)}$};
    \node (mul00)   [mul, above of=f00, yshift=-0.2cm]{};
    \node (f10)     [block, above of=mul00, yshift=0.3cm]{$f^{(1,c)}$};
    \node (gate10)  [gate, left of=f10, xshift=-0.3cm, yshift=0.2cm]{$g^{(1,c)}$};
    \node (mul10)   [mul, above of=f10, yshift=-0.2cm]{};
    \node (mul0)    [mul, above of=mul10, yshift=-0.2cm]{};
    \node (h0)      [blk_h, above of=mul0, yshift=0.3cm]{$h^{(0)}$};

    \node (xd)      [input, right of=xc, xshift=2.0cm]{$x_{d}$};
    \node (f01)     [block, above of=xd, yshift=0.4cm]{$f^{(0,d)}$};
    \node (gate01)  [gate, left of=f01, xshift=-0.3cm, yshift=0.2cm]{$g^{(0,d)}$};
    \node (mul01)   [mul, above of=f01, yshift=-0.2cm]{};
    \node (f11)     [block, above of=mul01, yshift=0.3cm]{$f^{(1,d)}$};
    \node (gate11)  [gate, left of=f11, xshift=-0.3cm, yshift=0.2cm]{$g^{(1,d)}$};
    \node (mul11)   [mul, above of=f11, yshift=-0.2cm]{};
    \node (mul1)    [mul, above of=mul11, yshift=-0.2cm]{};
    \node (h1)      [blk_h, above of=mul1, yshift=0.3cm]{$h^{(1)}$};

    \node (xo)      [input, right of=xd, xshift=2.0cm]{$x_{o}$};
    \node (f02)     [block, above of=xo, yshift=0.4cm]{$f^{(0,o)}$};
    \node (gate02)  [gate, left of=f02, xshift=-0.3cm, yshift=0.2cm]{$g^{(0,o)}$};
    \node (mul02)   [mul, above of=f02, yshift=-0.2cm]{};
    \node (f12)     [block, above of=mul02, yshift=0.3cm]{$f^{(1,o)}$};
    \node (gate12)  [gate, left of=f12, xshift=-0.3cm, yshift=0.2cm]{$g^{(1,o)}$};
    \node (mul12)   [mul, above of=f12, yshift=-0.2cm]{};
    \node (mul2)    [mul, above of=mul12, yshift=-0.2cm]{};
    \node (h2)      [blk_h, above of=mul2, yshift=0.3cm]{$h^{(2)}$};

    \node (add)     [blk_i, above of=h1, yshift=0.3cm]{addition};
    \node (relu)    [blk_r, above of=add, yshift=0.3cm]{ReLU};
    \node (f)       [blk_t, above of=relu, yshift=0.3cm]{$s^{(L)}$};

    \node (t0)      [blk_t, above of=f, xshift=-2.3cm, yshift=0.3cm]{${t}^{(0)}$};
    \node (t1)      [blk_t, right of=t0, xshift=1.0cm]{${t}^{(1)}$};
    \node (t2)      [blk_t, right of=t1, xshift=1.0cm]{${t}^{(2)}$};
    \node (t3)      [blk_t, right of=t2, xshift=1.0cm]{${t}^{(3)}$};

    \node (y0)    [output, above of=t0, yshift=0.3cm]{${y}_{0}$};
    \node (y1)    [output, above of=t1, yshift=0.3cm]{${y}_{1}$};
    \node (y2)    [output, above of=t2, yshift=0.3cm]{${y}_{2}$};
    \node (y3)    [output, above of=t3, yshift=0.3cm]{${y}_{3}$};
    
    \draw [arrow] (xc) -- (f00);
    \draw [arrow] (f00) -- (mul00);
    \draw [arrow] ([yshift=0.1cm]xc.north) -| (gate00);
    \draw [arrow] (gate00) |- (mul00);
    \draw [arrow] (mul00) -- (f10);
    \draw [arrow] (f10) -- (mul10);
    \draw [arrow] ([yshift=0.1cm]mul00.north) -| (gate10);
    \draw [arrow] (gate10) |- (mul10);
    
    \draw [arrow] (xd) -- (f01);
    \draw [arrow] (f01) -- (mul01);
    \draw [arrow] ([yshift=0.1cm]xd.north) -| (gate01);
    \draw [arrow] (gate01) |- (mul01);
    \draw [arrow] (mul01) -- (f11);
    \draw [arrow] (f11) -- (mul11);
    \draw [arrow] ([yshift=0.1cm]mul01.north) -| (gate11);
    \draw [arrow] (gate11) |- (mul11);
    
    \draw [arrow] (xo) -- (f02);
    \draw [arrow] (f02) -- (mul02);
    \draw [arrow] ([yshift=0.1cm]xo.north) -| (gate02);
    \draw [arrow] (gate02) |- (mul02);
    \draw [arrow] (mul02) -- (f12);
    \draw [arrow] (f12) -- (mul12);
    \draw [arrow] ([yshift=0.1cm]mul02.north) -| (gate12);
    \draw [arrow] (gate12) |- (mul12);
    
    \draw [arrow] (mul10.north) -- (mul0);
    \draw [arrow] (mul11.north) -- (mul0);
    \draw [arrow] (mul10.north) -- (mul1);
    \draw [arrow] (mul12.north) -- (mul1);
    \draw [arrow] (mul11.north) -- (mul2);
    \draw [arrow] (mul12.north) -- (mul2);
    
    \draw [arrow] (mul0) -- (h0);
    \draw [arrow] (mul1) -- (h1);
    \draw [arrow] (mul2) -- (h2);
    
    \draw [arrow] (h0.north) -- (add);
    \draw [arrow] (h1.north) -- (add);
    \draw [arrow] (h2.north) -- (add);
    
    \draw [arrow] (add) -- (relu);
    \draw [arrow] (relu) -- (f);
    
    \draw [arrow] (f.north) -- (t0.south);
    \draw [arrow] (f.north) -- (t1.south);
    \draw [arrow] (f.north) -- (t2.south);
    \draw [arrow] (f.north) -- (t3.south);
    
    \draw [arrow] (t0) -- (y0);
    \draw [arrow] (t1) -- (y1);
    \draw [arrow] (t2) -- (y2);
    \draw [arrow] (t3) -- (y3);

\end{tikzpicture}
